DELVE-ing into the Milky Way's Globular Clusters: Assessing extra-tidal features in NGC 5897, NGC 7492, and testing detectability with deeper photometry

Extra-tidal features around globular clusters (GCs) are tracers of their disruption, stellar stream formation, and their host's gravitational potential. However, these features remain challenging to detect due to their low surface brightness. We conduct a systematic search for such features around 19 GCs in the DECam Local Volume Exploration (DELVE) survey Data Release 2, discovering a new extra-tidal envelope around NGC 5897 and find tentative evidence for an extended envelope surrounding NGC 7492. Through a combination of dynamical modeling and analyzing synthetic stellar populations, we demonstrate these envelopes may have formed through tidal disruption. We use these models to explore the detectability of these features in the upcoming Legacy Survey of Space and Time (LSST), finding that while LSST's deeper photometry will enhance detection significance, additional methods for foreground removal like proper motions or metallicities may be important for robust stream detection. Our results both add to the sample of globular clusters with extra-tidal features and provide insights on interpreting similar features in current and upcoming data.

==> Table2_full.csv <==
Name,GC_tidal_radius_pericentre_pc,One_sigma_pericentre_min,One_sigma_pericentre_max,GC_tidal_radius_apocentre_pc,One_sigma_apocentre_min,One_sigma_apocentre_max
NGC_104,101.48271822507307,-5.959562824981016,4.876139804040627,134.88489538592202,-1.177674699535225,2.2392454798720873
NGC_288,20.091751152155854,-3.5000759279218903,5.879460570170806,107.32413817868431,-1.4331087829500126,2.6056064253509312
NGC_362,3.1678955162793714,-0.9736764717234239,1.6807591080604212,149.92437541934692,-3.925305927081096,6.465076209937304
Whiting_1,26.79774633963863,-2.685128948835859,2.033697712393454,61.15372358703107,-4.161780063270393,5.743607207301743
NGC_1261,11.151738403871027,-2.311177448411443,2.292649557150375,187.07949200197265,-3.687319066638856,4.7205204842289685
Pal_1,19.128773010631587,-0.9738686879802936,0.6834600710815333,24.087041378282603,-0.4982253595130527,0.42302957446379436
AM_1,54.90582180218856,-26.76878020816899,51.326134965270995,305.2951616716258,-17.723568742412212,16.322153803404127
Eridanus,21.30743883785356,-7.466927969640427,5.081974197191464,218.06208804162156,-10.841213488851503,16.42114837060796
Pal_2,11.553367055057057,-4.625418315521137,4.039770704029458,305.4158891870641,-10.182635406553509,11.707065056207055
NGC_1851,9.195489790119412,-1.3311752309133618,2.603005701397612,213.76158627275422,-5.076519957722459,4.9553964436156726
NGC_1904,3.3247417319005885,-1.3203031667202159,0.989162166208154,177.55755800801685,-5.238103476362027,4.890218528127627
NGC_2298,9.778569024615468,-2.1860371137259333,1.3491131034041906,105.32174473076326,-1.981402939765231,2.2095429137680145
NGC_2419,167.259546504546,-25.07420993996182,39.93914944418275,836.8625689260795,-33.14848215417998,33.78090540303502
Pyxis,63.542007283980794,-4.384533807146665,3.5038573775382083,266.34078723932,-22.140126830738378,42.54829481727612
NGC_2808,20.755978511816398,-1.2577818121487851,2.2627426647779427,232.9693912893367,-3.108184248532486,4.933927084826234
E_3,18.28489324622542,-0.14585780579769864,1.4820577825918577,27.299000097561567,-1.8626536445627457,1.8414272409859183
Pal_3,107.62141961995492,-24.69674231705758,22.11809140339982,268.02778656299864,-13.304945817459334,28.68261500439795
NGC_3201,69.52816163110933,-1.8471923210566095,0.5403660814539829,216.59768220553423,-13.971041565696202,12.727288316517177
Pal_4,19.594985912957004,-10.476354970754157,10.118534782771318,245.15735876272348,-8.122535218169997,10.59933838616056
Crater,125.64913559500069,-70.99015832035033,122.48815319494987,289.78026530304123,-18.90192465831508,77.11853375667576
NGC_4147,2.8861556050891704,-0.8441479798586785,1.7491845241553763,135.6315351615302,-3.735715630632269,3.9605313173149694
NGC_4372,37.61471053185369,-1.7949196307066664,1.2023098429065626,84.78340195622793,-1.349826045835667,1.4558536721633457
Rup_106,28.94714310582907,-1.3181775935970155,0.85980600855819,144.54475990882645,-7.324000609615106,7.631268377673334
NGC_4590,73.16137977445675,-0.7508015363462406,0.5883865398664673,199.39333938740168,-12.311733619057991,14.739271200944732
BH_140,17.59025734410189,-0.5437855164648308,0.6566399810680954,74.86184127278706,-3.0227049069652816,4.054216600570551
NGC_4833,11.071979451837535,-0.6592056402102385,1.0374375199430161,96.15067896040883,-1.3262629041482787,1.6168982099476203
NGC_5024,101.99759683345926,-5.323055883899808,5.424604655532961,275.50831590471006,-9.42890608653385,10.549203046562038
NGC_5053,60.22775293173427,-2.699530677972621,2.5378811513441444,114.55016301295649,-3.3514557666539657,2.729974165393903
NGC_5139,64.92129417575809,-3.8385282537787626,4.553677249351434,241.2964453989857,-12.86326575077959,3.323019724652876
NGC_5272,55.87321222960121,-3.5132074952810983,11.010406958122415,195.78476422816908,-4.2368826497806715,6.440425288705059
NGC_5286,15.525921351902621,-1.7015592963843529,1.6371005586459497,169.68632183229536,-4.9984851009046425,6.083960596738075
AM_4,21.701463908138166,-3.6753749720845366,3.3278095056343133,35.03140970979911,-7.1523443634040795,28.59428906700198
NGC_5466,28.456455214305723,-1.3128789351949874,1.1280273902416136,226.51140189338486,-18.229029776543726,25.71314009624376
NGC_5634,30.88529970057589,-3.0882829252715447,5.014028179119459,216.14671428715562,-5.070031854443879,5.664468423053681
NGC_5694,37.137752068653256,-2.7188837760077007,4.627110580889861,421.1518788702219,-25.099587142485667,35.59430675707615
IC_4499,69.91973799694695,-3.72712472827251,3.531931862306534,213.43903950737075,-7.610992201359107,9.773472299335562
NGC_5824,187.18026864559482,-12.008526485219633,19.65254157697702,389.62144528913177,-13.98618536200985,35.378131268545886
Pal_5,43.49235101380937,-11.970797964532021,2.99030452964754,70.02087753090032,-1.7497252821204456,1.5216672960641637
NGC_5897,27.671325266437037,-2.17012324135369,2.7903473963486642,103.061904008217,-2.3475383415291344,4.030979447112185
NGC_5904,21.666828480461664,-2.140406193283869,11.246108742977102,280.61545418943024,-14.390986141293139,21.145625702571003
NGC_5927,60.7726000586597,-0.7997288213862295,0.7570604819003359,77.63529234612034,-1.1398459562838026,1.1164278370024983
NGC_5946,3.880849373519426,-2.209133458528167,2.710478685684044,68.15368643781692,-2.7416955140835,2.5283187569488383
NGC_5986,11.089697664802209,-1.81095595772939,2.18769494604594,84.64755989790551,-3.6654836224645218,4.401296007561006
FSR_1716,22.498601402175446,-0.9020064626866532,1.5444282987728646,46.29290675562891,-1.2078893538313014,1.5427612998405171
Pal_14,9.206685945660553,-4.288657787579177,5.357591177347618,242.72468362732627,-10.991656346527295,22.34153726003288
Lynga_7,19.88914142765258,-0.8817962647022608,0.668152210145604,47.11928099534762,-0.75282627941331,1.0079422046030337
NGC_6093,33.33241766518864,-15.98761860051753,2.494439953572118,80.77871123254221,-2.190656602078983,1.916005744232202
NGC_6101,78.64787527128307,-1.4018948601309118,1.188506821477614,259.9597446341274,-24.81486255792528,25.982415791025947
NGC_6121,8.382690980169661,-0.4570583218282964,0.5185560201576237,69.13603218261916,-0.7677250956043546,1.4584789371601126
NGC_6139,28.048657093608636,-7.09059454010778,5.040033361836112,73.1363806412765,-5.3168854224359965,5.509556627414994
NGC_6144,18.653748481004346,-3.7217208304361655,6.73341381741293,47.54183791033454,-2.3281654149596083,2.3369885293951715
Ter_3,19.054456317731262,-1.4304696949142202,2.4974494015670494,28.86860103582372,-1.0570588881763445,0.9225034437272197
NGC_6171,13.425390433685177,-1.5442382836287227,2.560846702148758,40.98624861205,-1.5141910409706,1.513495453821942
ESO_452-SC11,1.8697790024059333,-1.0323607346030095,2.2889345029062804,15.998338962939965,-1.0686334059904508,1.072068766517928
NGC_6205,24.127132234273535,-3.371336002681455,10.27424786831091,148.2541408403929,-1.4899975162069312,1.155874489618569
NGC_6218,23.913596812676545,-2.0520868204887894,4.135081039908454,56.206019212806105,-1.3341146687562562,1.383480392306867
NGC_6229,25.89724449830068,-12.257252562294807,12.811455759785074,265.0788858585811,-6.021741429866112,5.684472676453167
FSR_1735,17.301793834138493,-2.7261195610622635,2.276397394144383,52.47960928012488,-3.507071399057968,4.404498603262169
NGC_6235,32.97729570131406,-3.828918907689903,4.158732367679392,81.03275171161445,-7.081864802864573,7.87634174233838
NGC_6254,26.364557319570295,-2.5987650201811476,4.278956656017706,68.58790075109754,-1.392236073059161,0.8057051677580751
NGC_6256,25.97814084090879,-2.6655996580624564,3.4880216560282986,35.633966745011726,-1.2157905533358784,2.0754220247984274
Pal_15,14.286287470967919,-3.1083128658922243,3.4180968888926944,215.6614431637279,-8.356187462330771,10.718275005480947
NGC_6266,28.35833215850148,-1.9050135813381135,1.9041046203071739,74.13482235332386,-4.462738378302592,2.545890390629704
NGC_6273,15.959969387138933,-6.195491151259573,9.186947151161775,112.39006397166045,-4.477948896002684,3.689552435675758
NGC_6284,7.040064970263391,-2.385270724050926,3.391256575207585,83.37279077076401,-3.9220630123073668,5.73033628365445
NGC_6287,3.8934409775095418,-1.7424714455370758,2.7963006500915473,67.66295794765364,-4.149717153049265,3.9550119080776907
NGC_6293,6.972762984393777,-1.3799102320926566,2.3039454952888305,49.176263258948914,-2.5633798507597447,2.9684841235368546
NGC_6304,23.194381556109914,-1.2175535746322963,1.4991552965265103,41.23150784707216,-1.2277137795630513,1.190889391908978
NGC_6316,23.569426236075905,-5.044313349156983,4.063959286180231,81.59362755757557,-3.840602855488595,3.936239324766569
NGC_6325,13.613296090142486,-6.422990812388236,3.8185500990222265,29.005630309597116,-2.768027320570094,3.187544990891994
NGC_6333,16.923025182413983,-1.7856648984262287,2.537707764188605,112.40510942631148,-4.640795054181981,4.393264833172289
NGC_6341,4.565662139104986,-1.7742437425832809,3.587678060464722,139.42100972402864,-2.2598009209340852,3.673176903122799
NGC_6342,10.627543080648813,-2.4197058835738905,4.035004104610435,25.025085345998324,-1.2115810838834415,1.0053883388166929
NGC_6352,30.516913027610947,-0.36244103026300545,0.3153567855306745,39.208212092867385,-0.9139263190122358,0.7869827443086203
NGC_6355,5.220808243750763,-1.4185197316627447,2.1478578815429215,38.981519992530956,-2.6516976048006553,2.7904970667750812
NGC_6356,60.10867334517102,-12.794602382615947,19.86284587428125,143.81307567952788,-6.794240565692361,9.6083446699608
IC_1257,3.8981712101078076,-1.6130864680086667,2.0406962852558364,82.94959702185588,-4.1677326787926265,5.3500552982003455
Ter_2,8.798779150966617,-2.8262794920621057,4.046716535997587,24.580081546294263,-3.1084780701122297,8.046744348705788
Ter_4,10.129624158761226,-1.249131250266853,1.4357192624125432,32.00382056543056,-2.8728216217803646,3.274249310489356
HP_1,8.423565153582928,-2.7667710829053105,8.64944439582105,40.752881485709715,-2.1035088533958093,1.7703701674768937
FSR_1758,50.84525374939136,-4.233234153429501,5.243240484021916,192.99875419551583,-30.118358564209803,37.348332557200436
NGC_6362,31.920754064844736,-4.103210008321482,3.9161651621238693,61.51109149090473,-2.719879751212802,1.516903715910213
NGC_6366,19.54817748206144,-1.009940919482994,0.5151244120324451,47.91263345231471,-1.4465498336286922,0.7251723817258693
Liller_1,14.443513339941912,-7.39327356946744,8.510398422297841,66.50947531527494,-6.687648192610883,8.5954574688063
NGC_6380,10.83568181673139,-2.223035262475774,2.7769515427710485,64.85419895975726,-1.567000714479891,3.005027944166225
Ter_1,16.558031405646954,-1.383112157547583,1.2437135030190367,57.0991840152598,-2.5670149113307534,1.2532751099933805
Ton_2,16.96204026438605,-1.6129753045996225,1.6138923626775117,33.779028816729046,-2.093124134717017,2.8020984903798922
NGC_6388,38.90281089155623,-1.8025625426161818,3.747158001792296,123.6356398099069,-2.557382980804962,3.0930919234022634
NGC_6397,24.9924963034746,-1.9999884561468437,2.6800910527699786,61.31483384533798,-1.074889491620927,1.2996428190211322
NGC_6401,5.3464883091468005,-2.3745162873650716,3.414497036677792,43.98026065997471,-4.29630067835031,4.004747150906707
NGC_6402,18.188346265069566,-3.2738791099096236,3.078594397748255,92.03189050917545,-4.734503977114224,5.435684574661314
Pal_6,2.817220515062417,-1.1794725238453467,2.3032916677905755,46.33317914432952,-8.439701940080008,3.7385143591627186
NGC_6426,28.400676039777736,-1.3369269358387386,2.3219413576513643,117.72961241151827,-2.751902635902803,2.840121741284368
Djor_1,13.460148221545706,-2.860190994802985,1.6673472487621424,90.9408227877507,-21.495219159824593,20.447219022976956
Ter_5,16.17860192839985,-2.1862144116117177,1.8827698948798606,88.08086221834763,-3.5994942443797613,3.5212319115835724
NGC_6440,9.99005331795751,-5.138232535116031,3.0003485669155423,52.50612129876368,-4.4928460691331935,8.8274453244016
NGC_6441,52.33937901913725,-2.245710118813318,3.223300386802082,132.06393337612457,-2.26931633330979,1.8458183116033255
Ter_6,8.907280864819723,-1.1077829598271032,1.2558802842006136,32.3914555962461,-4.793382412565519,7.577773365057667
NGC_6453,9.523617422676686,-2.241194146798567,3.7051082774777147,49.300561591563486,-3.3179818680438427,2.3359985065294424
UKS_1,4.731218124731809,-2.81372821410432,2.2268341690707336,73.52019664204182,-3.219897491437168,3.290183353052936
VVV-CL001,13.778187951654413,-8.23309659729017,3.544902070482841,68.73591741492832,-10.114236590570243,13.65581530177902
NGC_6496,24.80087398444743,-2.2161507481835048,1.2951534989282012,53.10690837684436,-1.860204670796131,2.1510610959250416
Ter_9,9.205251644436744,-1.6357196198064587,1.6987005222407099,52.22530124593429,-2.583749873072305,2.9200829089236007
Djor_2,16.044621925047142,-1.739291140766609,1.9325015386939017,31.861498231858075,-2.2245461182545423,4.413011087636705
NGC_6517,11.593510583340246,-1.353666118742658,2.6371074950505555,67.3937331504123,-2.0264617282853834,2.329353086291855
Ter_10,15.90289536922438,-2.839332835422639,2.142714136828726,95.9632723055498,-8.066272809597889,17.04469461430613
NGC_6522,16.44185636430418,-3.2548486619355717,5.251821380629893,38.25618685902557,-1.79266113825767,1.5544841855004572
NGC_6535,9.836328381093887,-0.6417328762502884,0.576087943123492,33.01302981163172,-0.6037672436515416,0.6886246515840841
NGC_6528,5.241322158110914,-0.734326681317606,1.040690136241638,36.10858998310312,-5.479399228340485,6.561222159258591
NGC_6539,35.462110400079034,-5.848867597520683,4.905166861072827,57.210694537571825,-3.388759325409496,3.0449330281007994
NGC_6540,16.69010579157055,-1.821668415150985,0.9740952443944434,31.427723429736933,-1.0045778634838882,1.3065227310753018
NGC_6541,25.42460707349767,-3.1791252696830306,3.5115840940615763,72.6628398557384,-2.2274987777976123,1.4083537337003098
NGC_6544,6.636733293419477,-0.8810847778993802,1.0549808512446353,61.790975484275414,-0.9899001016452567,0.8663931681593893
2MASS-GC01,29.447525281934062,-3.3899130586036477,3.6396215094752353,39.761524536315754,-2.226088781047686,2.0537392609185217
ESO_280-SC06,11.151116543789838,-2.4919641472005547,2.61955183643048,87.69008450837964,-4.023519187460092,3.228814201599678
NGC_6553,44.604874456105655,-1.29100654712673,1.4319182089956515,60.045506088760945,-1.5638305589635928,1.1525626515499834
2MASS-GC02,5.997750334929297,-1.2123029691794833,1.0046878900095146,38.13140729483734,-2.9097266246008306,4.158327062970896
NGC_6558,4.546981983345688,-1.0021088597787988,1.0923793834547377,23.261533098873972,-1.1595245238253324,3.273473783296531
IC_1276,32.17774349466776,-0.33994039915510865,0.44041247507087267,60.12543621788744,-1.5865682340304028,2.2923532378716014
Ter_12,17.231157825098535,-1.0643679146359573,0.9886248790524008,35.06106335320242,-2.384618068076098,1.723513272847095
NGC_6569,35.006519220869805,-4.208201469755715,4.2990037074053244,48.99922055767384,-2.1915133217692215,3.190474110678944
BH_261,13.979888315158856,-1.766349850753586,1.5006247765359144,28.061259624184896,-2.356082079280619,1.7055615992372792
NGC_6584,19.932538537982023,-3.269758662915328,1.44670695022198,167.86444828053405,-10.321792009904158,14.283606241308616
NGC_6624,9.050874826478024,-1.3350891623523948,5.599865834854086,30.189974787705474,-1.0401072290477584,1.200862493139259
NGC_6626,13.622866245000004,-1.3080257547900023,1.320795363359998,65.50747447500002,-7.082344624590016,4.081385917469996
NGC_6637,17.833547890794623,-3.1074880252051145,10.771559295222113,35.135075644439866,-1.8560177543371705,3.1104225248951014
NGC_6638,4.209107322639025,-0.5963215517082493,1.2088129614730523,42.914844034875514,-5.850939041124715,4.863103450761893
NGC_6642,2.386711447033236,-1.2318948385849733,1.4092819713130054,28.867590500158922,-3.0348157189635585,2.265993087707776
NGC_6652,4.4831560347934545,-1.0041606337912297,2.7841872522418867,34.9840121980879,-1.3593961563714978,1.0845232641020497
NGC_6656,45.809938258427195,-2.3874035898361483,3.6937886441419376,148.8148938577828,-3.2983030377543576,4.379188273173601
Pal_8,15.248502002117386,-2.6267565058359073,3.4637840752124434,47.39443395495409,-2.262834889352097,1.747712232266052
NGC_6681,4.636933052442093,-2.5089173589899523,1.242662731101291,66.33454329676276,-1.9020807745289554,2.4934952305543936
NGC_6712,4.266952037581163,-2.526664327890688,1.876257310611278,60.23957448083013,-3.404978855619932,3.2051722101688744
NGC_6715,176.52892221350447,-3.0577320093874985,3.0669620541900477,554.4642786650477,-47.05004284287562,79.32084724771948
NGC_6717,10.618212435443176,-1.3827570025763785,1.6280518440571716,23.809052193747306,-0.6049894085271117,0.5765942520601052
NGC_6723,28.04867060942179,-8.44272453837612,7.164681069930474,63.910761511290396,-4.803176978538833,1.91299948757237
NGC_6749,25.031882251323008,-0.7764900877383352,1.0287789904886677,75.6941261874012,-0.8007005236570358,0.9674136570633624
NGC_6752,50.06730400295978,-3.5982755931690535,2.2375191046979035,77.07904499595594,-0.5662216710797391,0.7586111229026943
NGC_6760,32.659314305685584,-0.9733640501798577,1.4789171071052098,87.52545334804834,-1.8916518722503355,2.127911628739612
NGC_6779,15.185115589058453,-2.322968624695212,2.5448554590919956,133.32898158216133,-4.026568373890899,2.7617581637001676
Ter_7,41.41792811909973,-1.0512471054131138,0.7635988553680861,141.6318364314972,-14.863609048956338,20.044181728104878
Pal_10,52.84420490988063,-3.3458420371718507,2.893379637749785,93.45213600882951,-13.218779497339295,29.479741258673336
Arp_2,59.27287282421651,-0.9893062716333084,1.0357893083982883,172.0575854758686,-16.04127077593917,24.470639804765465
NGC_6809,18.1955485203734,-3.109306417440505,4.56061648502944,87.42583117292484,-1.2199846590699308,1.3160589750951246
Ter_8,71.19665604871967,-0.8845286290417587,1.2613442460013002,237.89550398515962,-22.979277339113896,40.54329532608003
Pal_11,22.79661415681574,-1.9185341958784137,3.136814984301819,39.82179198831054,-1.155130674246628,0.8881769385876217
Sagittarius_II,154.61298860587857,-9.245337268344562,4.95345608366854,212.10124557837597,-15.071061691261711,41.336413353629005
NGC_6838,32.90106268040432,-0.47853586888851884,0.6037193294128675,45.020291503685584,-0.32328268382680186,0.3549050750018823
NGC_6864,17.55861000594388,-5.900866423661154,3.7281418986323605,218.1681682956699,-6.446470536080745,7.080401095754974
NGC_6934,22.080766554241826,-1.6116513948622804,1.5693547311971674,286.8941997437714,-21.13762014979409,24.241020918485624
NGC_6981,3.8845675574455076,-1.7724789927818303,5.324194017361586,151.52924992848244,-6.222555462432333,8.2725977249333
NGC_7006,19.349139415199424,-6.161835065340675,12.027942016197134,308.74560513773264,-12.943685114519376,13.915338242609431
Laevens_3,25.21260384678585,-8.450307662624727,9.002384771374654,119.42300691041524,-8.64938015484365,11.507718854286447
NGC_7078,63.716151612148415,-5.70511640993835,4.203225431070989,158.9194123539631,-2.3754509980950242,2.3768610392123355
NGC_7089,13.745821393805109,-1.8241162679545915,3.162265775969987,263.9616964100071,-7.838630712110883,12.396619876868131
NGC_7099,18.804466537656502,-3.8541420639602344,3.1659940735206638,93.65511090486764,-1.915019156729647,1.7766090161379227
Pal_12,28.893502876029604,-0.14200710880674441,0.1922281952073772,92.53977448876107,-9.878375963044167,13.966828545923349
Pal_13,11.801450467085859,-0.6408150876579203,0.6837345496101057,91.5970187591268,-5.880067296052657,10.092580522385402
NGC_7492,12.220646513680501,-6.845255989826534,9.462659045207074,107.10145115501943,-3.113142605942892,3.0078256661439373

